Contention-Aware GPU Partitioning and Task-to-Partition Allocation for Real-Time Workloads

In order to satisfy timing constraints, modern real-time applications require massively parallel accelerators such as General Purpose Graphic Processing Units (GPGPUs). Generation after generation, the number of computing clusters made available in novel GPU architectures is steadily increasing, hence, investigating suitable scheduling approaches is now mandatory. Such scheduling approaches are related to mapping different and concurrent compute kernels within the GPU computing clusters, hence grouping GPU computing clusters into schedulable partitions. In this paper we propose novel techniques to define GPU partitions; this allows us to define suitable task-to-partition allocation mechanisms in which tasks are GPU compute kernels featuring different timing requirements. Such mechanisms will take into account the interference that GPU kernels experience when running in overlapping time windows. Hence, an effective and simple way to quantify the magnitude of such interference is also presented. We demonstrate the efficiency of the proposed approaches against the classical techniques that considered the GPU as a single, non-partitionable resource.

==> texfiles/results/exec.dat <==
36	8312.9041	3167.3237	470.8864	4869.5228
37	7730.4278	3003.435	503.3918	4553.811
38	7531.1074	3216.5456	860.821	4797.3993
39	7694.8538	3396.5512	894.4636	4920.222
40	7326.008	3204.2059	975.4192	4721.1306
41	7689.0762	3463.2771	1001.9525	4858.8183
42	8122.1987	3561.4075	998.1661	4911.5794
43	7891.4541	3296.026	1079.7699	4572.5936
44	7359.6689	3092.3083	986.61	4772.6282

==> texfiles/results/new/1G_avg.dat <==
C1	C2	C3	C4	C5	C6
1	35	1	0.50840045	0.88669864	0.88669864
2	36	0.9	0.52317933	0.91664182	0.91664182
3	37	0.76	0.53776667	0.93891863	0.93891863
4	38	0.55	0.55243029	0.96381133	0.96381133
5	39	0.38	0.5671725	0.9928423	0.9928423
6	40	0.03	0.58187825	1.01804268	1.01804268
7	41	0	0.5966658	1.04196301	1.04196301
8	42	0	0.61125187	1.06917711	1.06917711
9	43	0	0.6260097	1.09507688	1.09507688
10	44	0	0.64075073	1.1218886	1.1218886
11	45	0	0.65540524	1.14632445	1.14632445


==> texfiles/results/new/BF_ACT_avg.dat <==
"1"	35	0.99	0.50840045	0.88669864	0.66996469	65.81
"2"	36	0.99	0.52317933	0.91664182	0.68840649	65.15
"3"	37	0.99	0.53776667	0.93891863	0.6996415	65.03
"4"	38	0.85	0.55243029	0.96381133	0.71332668	65.24
"5"	39	0.59	0.5671725	0.9928423	0.73118591	65.09
"6"	40	0.28	0.58187825	1.01804268	0.74239505	65.62
"7"	41	0.16	0.5966658	1.04196301	0.75823684	66.34
"8"	42	0.02	0.61125187	1.06917711	0.7718979	66.74
"9"	43	0.01	0.6260097	1.09507688	0.78394055	67.36
"10"	44	0	0.64075073	1.1218886	0.7975015	68.07
"11"	45	0	0.65540524	1.14632445	0.81108344	69.09


==> texfiles/results/new/BF_INA_avg.dat <==
"1"	35	1	0.50840045	0.88669864	0.67107352	65.8
"2"	36	0.99	0.52317933	0.91664182	0.68968953	65.21
"3"	37	0.97	0.53776667	0.93891863	0.70177834	65.01
"4"	38	0.86	0.55243029	0.96381133	0.71451982	65.14
"5"	39	0.56	0.5671725	0.9928423	0.73118015	65.01
"6"	40	0.33	0.58187825	1.01804268	0.74337742	65.55
"7"	41	0.15	0.5966658	1.04196301	0.75836305	65.94
"8"	42	0.04	0.61125187	1.06917711	0.76998397	67
"9"	43	0	0.6260097	1.09507688	0.78486391	67.5
"10"	44	0	0.64075073	1.1218886	0.79626223	68.05
"11"	45	0	0.65540524	1.14632445	0.81190212	68.7


==> texfiles/results/new/SMS_ACT_avg.dat <==
"1"	35	1	0.50840045	0.88669864	0.66999902	65.78
"2"	36	0.98	0.52317933	0.91664182	0.68650666	65.23
"3"	37	0.96	0.53776667	0.93891863	0.70173497	65.05
"4"	38	0.87	0.55243029	0.96381133	0.71505543	65.27
"5"	39	0.68	0.5671725	0.9928423	0.73243053	64.73
"6"	40	0.31	0.58187825	1.01804268	0.7443132	65.61
"7"	41	0.21	0.5966658	1.04196301	0.75663368	65.62
"8"	42	0.05	0.61125187	1.06917711	0.77231204	66.67
"9"	43	0	0.6260097	1.09507688	0.78182522	67.71
"10"	44	0	0.64075073	1.1218886	0.79808294	68.41
"11"	45	0	0.65540524	1.14632445	0.81083042	68.85


==> texfiles/results/new/SMS_INA_avg.dat <==
"1"	35	1	0.50840045	0.88669864	0.66948817	65.79
"2"	36	1	0.52317933	0.91664182	0.68938	65.18
"3"	37	0.97	0.53776667	0.93891863	0.7008806	65.03
"4"	38	0.82	0.55243029	0.96381133	0.71400199	65.25
"5"	39	0.61	0.5671725	0.9928423	0.73193532	64.92
"6"	40	0.3	0.58187825	1.01804268	0.74438953	65.8
"7"	41	0.14	0.5966658	1.04196301	0.75798342	66.05
"8"	42	0.01	0.61125187	1.06917711	0.77094131	66.82
"9"	43	0	0.6260097	1.09507688	0.78380895	67.36
"10"	44	0	0.64075073	1.1218886	0.79910072	68.41
"11"	45	0	0.65540524	1.14632445	0.81093081	68.95


==> texfiles/results/new/res50/1G_avg.dat <==
1	35	0.99	0.51306143	0.90062679	0.90062679	0
2	36	0.99	0.5277817	0.9230105	0.9230105	0
3	37	0.89	0.54249687	0.94728322	0.94728322	0
4	38	0.65	0.55718738	0.97519936	0.97519936	0
5	39	0.29	0.57186688	1.00246419	1.00246419	0
6	40	0.16	0.58655102	1.02083643	1.02083643	0
7	41	0.02	0.60128351	1.05416245	1.05416245	0
8	42	0	0.61601867	1.07834936	1.07834936	0
9	43	0	0.63071931	1.10378208	1.10378208	0
10	44	0	0.64538455	1.13276354	1.13276354	0
11	45	0	0.66008972	1.14864672	1.14864672	0
12	46	0	0.67486153	1.18093457	1.18093457	0
13	47	0	0.6895122	1.20759348	1.20759348	0
14	48	0	0.70433076	1.2285712	1.2285712	0
15	49	0	0.71893719	1.25935689	1.25935689	0
16	50	0	0.73366004	1.28410012	1.28410012	0


==> texfiles/results/new/res50/BF_ACT_avg.dat <==
1	35	1	0.51306143	0.90062679	0.5553115211	42.34
2	36	1	0.5277817	0.9230105	0.5730906411	40.47
3	37	1	0.54249687	0.94728322	0.5899627114	39.6
4	38	1	0.55718738	0.97519936	0.6060564958	38.48
5	39	1	0.57186688	1.00246419	0.6226688985	37.17
6	40	1	0.58655102	1.02083643	0.6397124256	35.86
7	41	1	0.60128351	1.05416245	0.655684444	34.65
8	42	1	0.61601867	1.07834936	0.6720518595	33.36
9	43	1	0.63071931	1.10378208	0.6877619205	32.01
10	44	0.99	0.64538455	1.13276354	0.7047021284	31.02
11	45	1	0.66008972	1.14864672	0.7202756467	29.75
12	46	0.96	0.67486153	1.18093457	0.7369059398	28.95
13	47	0.9	0.6895122	1.20759348	0.7533413966	27.43
14	48	0.75	0.70433076	1.2285712	0.7699782595	26.47
15	49	0.49	0.71893719	1.25935689	0.7829824617	26.39
16	50	0.29	0.73366004	1.28410012	0.8008204531	25.65
17	51	0.08	0.74824359	1.30953359	0.8139987229	25.68
18	52	0.02	0.7630553	1.33057286	0.8276895869	25.72
19	53	0	0.77777644	1.36356587	0.8438630328	26.03
20	54	0	0.79246885	1.38595296	0.8606182912	25.86
21	55	0	0.80715916	1.41014923	0.8776212546	25.79



==> texfiles/results/new/res50/BF_INA_avg.dat <==
1	35	1	0.51306143	0.90062679	0.51960973	42.34
2	36	1	0.5277817	0.9230105	0.53566786	40.47
3	37	1	0.54249687	0.94728322	0.55174479	39.6
4	38	1	0.55718738	0.97519936	0.56610492	38.48
5	39	1	0.57186688	1.00246419	0.58281959	37.17
6	40	1	0.58655102	1.02083643	0.59910296	35.87
7	41	1	0.60128351	1.05416245	0.61387418	34.65
8	42	1	0.61601867	1.07834936	0.62930223	33.36
9	43	1	0.63071931	1.10378208	0.64534434	32.01
10	44	0.99	0.64538455	1.13276354	0.66055934	31
11	45	1	0.66008972	1.14864672	0.6757365	29.73
12	46	0.98	0.67486153	1.18093457	0.69081585	28.93
13	47	0.93	0.6895122	1.20759348	0.70834692	27.36
14	48	0.83	0.70433076	1.2285712	0.72506542	26.22
15	49	0.65	0.71893719	1.25935689	0.73953782	26.04
16	50	0.32	0.73366004	1.28410012	0.75531347	25.25
1	51	0.15	0.74824359	1.30953359	0.76855765	25.15
2	52	0.02	0.7630553	1.33057286	0.7824696	25.24
3	53	0	0.77777644	1.36356587	0.79918247	25.39
4	54	0	0.79246885	1.38595296	0.81399555	25.33
5	55	0	0.80715916	1.41014923	0.82771467	25.32



==> texfiles/results/new/res50/SMS_ACT_avg.dat <==
1	35	1	0.51306143	0.90062679	0.51778262	42.53
2	36	1	0.5277817	0.9230105	0.53305193	40.85
3	37	1	0.54249687	0.94728322	0.54916006	39.91
4	38	1	0.55718738	0.97519936	0.56349533	38.83
5	39	1	0.57186688	1.00246419	0.57979963	37.64
6	40	1	0.58655102	1.02083643	0.59550913	36.46
7	41	1	0.60128351	1.05416245	0.60974795	35.4
8	42	1	0.61601867	1.07834936	0.62587455	34.13
9	43	1	0.63071931	1.10378208	0.64067664	32.89
10	44	1	0.64538455	1.13276354	0.65651909	32.14
11	45	1	0.66008972	1.14864672	0.67115734	30.79
12	46	1	0.67486153	1.18093457	0.6859192	29.9
13	47	0.99	0.6895122	1.20759348	0.7029441	28.62
14	48	0.97	0.70433076	1.2285712	0.71952317	27.49
15	49	0.87	0.71893719	1.25935689	0.73215602	26.98
16	50	0.64	0.73366004	1.28410012	0.7481345	25.91
17	51	0.42	0.74824359	1.30953359	0.76119561	25.59
18	52	0.18	0.7630553	1.33057286	0.77582529	25.4
19	53	0.12	0.77777644	1.36356587	0.79080194	25.62
20	54	0	0.79246885	1.38595296	0.80488912	25.53
21	55	0	0.80715916	1.41014923	0.82018651	25.45
22	56	0	0.82186618	1.43423634	0.83353386	25.56
23	57	0	0.83653389	1.46167612	0.85045755	25.42
24	58	0	0.85130907	1.48560803	0.8650208	25.49
25	59	0	0.86597531	1.52083663	0.87910334	25.7
26	60	0	0.88066648	1.53324514	0.89366619	25.61



==> texfiles/results/new/res50/SMS_INA_avg.dat <==

1	35	1	0.51306143	0.90062679	0.51743139	42.6
2	36	1	0.5277817	0.9230105	0.53334713	40.82
3	37	1	0.54249687	0.94728322	0.54909653	39.88
4	38	1	0.55718738	0.97519936	0.56365919	38.95
5	39	1	0.57186688	1.00246419	0.57963798	37.62
6	40	1	0.58655102	1.02083643	0.59565563	36.44
7	41	1	0.60128351	1.05416245	0.61038902	35.37
8	42	1	0.61601867	1.07834936	0.62557815	34.21
9	43	1	0.63071931	1.10378208	0.64158831	32.83
10	44	1	0.64538455	1.13276354	0.65725127	31.84
11	45	1	0.66008972	1.14864672	0.67175735	30.87
12	46	1	0.67486153	1.18093457	0.68656201	29.95
13	47	0.99	0.6895122	1.20759348	0.70308511	28.55
14	48	0.94	0.70433076	1.2285712	0.72028878	27.44
15	49	0.86	0.71893719	1.25935689	0.73437638	26.85
16	50	0.62	0.73366004	1.28410012	0.74938208	26.04
17	51	0.47	0.74824359	1.30953359	0.763661	25.56
18	52	0.25	0.7630553	1.33057286	0.77825226	25.31
19	53	0.06	0.77777644	1.36356587	0.79329483	25.49
20	54	0.01	0.79246885	1.38595296	0.80809787	25.29
21	55	0	0.80715916	1.41014923	0.82190452	25.4



==> texfiles/results/reswcet.dat <==
SM0	HS	PF	TRNS	ADD
1	5.27	5.27	5.27	5.27
2	2.59	2.75417085427136	2.07584965322266	1.93770151823217
3	1.73	1.83664531658291	1.36971694357789	1.31176242566145
4	1.3	1.38928322613065	1.03289976765454	0.981114540069449
5	1.04	1.11039164824121	0.805062640428574	0.770836933553717
6	0.863389	0.926500427135678	0.655384874101721	0.682087421611418
7	0.742941	0.799466944723618	0.554950667209812	0.542578542072159
8	0.650782	0.702946497487437	0.481015756434182	0.47432882938935
9	0.578749	0.63413459798995	0.427815941660632	0.421649306916978
10	0.521342	0.573881814070352	0.383061357422056	0.379719403800687
11	0.473534	0.515917110552764	0.338200963154327	0.338423004862381
12	0.434814	0.468971738693467	0.307308437436169	0.305995819079975
13	0.403582	0.43634275879397	0.287103850992517	0.281719895673631
14	0.373951	0.412108703517588	0.261265311937125	0.261438018139429
15	0.349183	0.386004989949749	0.242851600943773	0.243823477776499
16	0.326846	0.363550552763819	0.219880274195495	0.228555191900883
17	0.307839	0.33956808040201	0.20299479781767	0.213153121573618
18	0.291519	0.320328608040201	0.188627202581565	0.199889282511158
19	0.276287	0.307789185929648	0.176135564116669	0.195944729152922
20	0.263679	0.285498939698492	0.164937621453308	0.177696993940219
21	0.250687	0.272109432160804	0.155543219911147	0.166754199115803
22	0.239199	0.259821592964824	0.147111689634282	0.157909886880962
23	0.229151	0.246180502512563	0.138905265607301	0.15015456461614
24	0.219711	0.233214713567839	0.131619725224222	0.143245409674988
25	0.211263	0.224991924623116	0.124626752629844	0.136554021795019
26	0.203775	0.217706613065327	0.11858301220452	0.130714059818324
27	0.196543	0.208127924623115	0.113126425698197	0.125641077143052
28	0.189279	0.203978130653266	0.107952621081927	0.120602739227513
29	0.182591	0.196181708542714	0.103077316955416	0.116029785606788
30	0.176575	0.18779208040201	0.098741215844521	0.112970993583347
31	0.171263	0.182622713567839	0.094612545204074	0.111357537630041
32	0.165855	0.178216040201005	0.090910570325702	0.105502573235068
33	0.161407	0.170673849246231	0.087542264010362	0.104206024034861
34	0.156896	0.16719935678392	0.084403956894231	0.099523877555333
35	0.152767	0.161182552763819	0.08869406428147	0.0958417891849
36	0.148416	0.158047035175879	0.082606317893154	0.093599778304999
37	0.144639	0.154318311557789	0.077457956613374	0.091600126079127
38	0.141695	0.145250733668342	0.075506679003491	0.089991774041317
39	0.137503	0.140505085427136	0.0735015483701	0.089061314779902
40	0.13376	0.13406456281407	0.07163733467727	0.088274383808811
41	0.130464	0.131691738693467	0.069808350219579	0.087616133373873
42	0.127935	0.127708783919598	0.06821422732949	0.087363721552957
43	0.125056	0.126098653266332	0.066869675435909	0.087071715720917
44	0.122432	0.120166592964824	0.065947843783076	0.086938085933373
45	0.119424	0.118638557788945	0.065401790638405	0.08691333967642
46	0.117663	0.117031075376884	0.065144421503909	0.086774760637486
47	0.115616	0.116098894472362	0.064754942737638	0.0867153696208
48	0.112768	0.112370170854271	0.064449622699757	0.086665877106895
49	0.110399	0.111522733668342	0.064342956404472	0.086665877106895
50	0.108064	0.107878753768844	0.064322406017306	0.086611435341599
51	0.106368	0.106181231155779	0.064368399740962	0.086655978604114
52	0.10416	0.103133105527638	0.064235311519321	0.086566892079085
53	0.102239	0.101268743718593	0.064217696901751	0.086556993576304
54	0.099136	0.0999101959799	0.064093415988896	0.086591638336037
55	0.095391	0.099404381909548	0.063968187067109	0.08655714824041
56	0.094304	0.097198396984925	0.064033722007131	0.086601691502924
57	0.09232	0.094573989949749	0.06376754556385	0.086596587587428
58	0.090432	0.075252422110553	0.064001428541586	0.086581739833256
59	0.089312	0.074150753768844	0.064210846772696	0.086636181598552
60	0.08752	0.073303316582915	0.063888921288043	0.086611435341599
61	0.086591	0.075082934673367	0.064364485381502	0.086606640754315
62	0.084735	0.072283743718593	0.064043507905781	0.086675775609676
63	0.083967	0.072116904522613	0.064141366892281	0.086596587587428
64	0.082239	0.072286391959799	0.064192253565261	0.08662133384438
65	0.081504	0.071947417085427	0.064282314413775	0.086641130849942
66	0.080543	0.071438954773869	0.064151152790931	0.08661638459299
67	0.079072	0.071693185929648	0.064253904726756	0.086646080101333
68	0.078304	0.0783031959799	0.064444729750432	0.08662133384438


==> texfiles/results/speedupfactors.dat <==
SM0	HS	PF	TRNS	ADD
1	1	1	1	1
2	2.03474903474903	1.91346153846154	2.53871950303268	2.71971712382617
3	3.04624277456647	2.86936184815741	3.8475102645909	4.01749577279029
4	4.05384615384615	3.79332298906227	5.10214075463185	5.37144215559883
5	5.06730769230769	4.74607316107552	6.54607447340312	6.83672482544941
6	6.10385353531259	5.68807077217705	8.04107663794214	7.72628234009906
7	7.09343003011006	6.5918923037173	9.49633960527802	9.71287950288888
8	8.09794985110221	7.4970143799517	10.9559820640119	11.1104357852011
9	9.10584726712271	8.31053851454344	12.3183815440437	12.4985382723223
10	10.1085276075973	9.18307545350088	13.7575871277288	13.8786692153509
11	11.1290847119742	10.2148191874342	14.6824511877431	15.5722274321837
12	12.1201249269803	11.2373509215757	16.606726553352	17.2224575350248
13	13.0580650276772	12.0776611821542	18.6139177806885	18.7065240365744
14	14.0927554679624	12.7878881348962	19.492886805036	20.1577415461795
15	15.0923727672882	13.6526732483071	21.7004951975596	21.6139973396276
16	16.1238014233003	14.4959207459207	23.9675888129667	23.0578879270676
17	17.119338355439	15.5197154978787	25.9612564295047	24.7240104254343
18	18.0777239219399	16.4518555874305	27.9387062304611	26.3645951088239
19	19.0743683198992	17.122109030837	29.9201358137374	26.8953394295547
20	19.9864228854023	18.4589126865602	31.9514732513096	29.6572265132011
21	21.0222309094608	19.3672081050306	33.8812582317021	31.6034020608995
22	22.0318646817085	20.2831486785376	35.823121963327	33.3734644745374
23	22.9979358588878	21.4070567986231	37.9395264604209	35.0971681312014
24	23.9860544078357	22.5972020348837	40.0395912620412	36.7900096202537
25	24.945210472255	23.4230628891583	42.2862659003281	38.5927849705575
26	25.8618574408048	24.2068898404048	44.4414415018472	40.3170095651886
27	26.8134708435304	25.320965504956	46.585048254415	41.9448807653863
28	27.8424970546125	25.8361030328209	48.8177123184487	43.697183279215
29	28.8623207058398	26.8628509719222	51.126670305936	45.4193720383095
30	29.8456746425032	28.0629512635379	53.3718362177977	46.6491426944203
31	30.7713866976521	28.8573085846868	55.7008585767659	47.3250406946705
32	31.7747429984022	29.5708511650024	57.9690566357619	49.9513882780661
33	32.6503807145911	30.8776067527309	60.1994940338331	50.5728920070589
34	33.5891291046298	31.5192600101368	62.4378310439167	52.9521169135519
35	34.4969790596137	32.6958464773922	64.077304049986	54.9864526196712
36	35.5083009918068	33.3445040214477	66.7965731243031	56.303552160428
37	36.4355395156216	34.1501922020868	68.0369097045107	57.5326719031764
38	37.1925614877025	36.2820886814469	70.7951501715013	58.5609079956621
39	38.3264365141124	37.5075392038601	71.6991698387649	59.172717279369
40	39.3989234449761	39.3094184576485	73.5649926639742	59.7002184848331
41	40.3942850134903	40.0176962676963	75.4924014594735	60.148739701991
42	41.1927932153047	41.2657597876576	77.2566106267649	60.3225218239532
43	42.1411207778915	41.7926747311828	78.8100131434169	60.5248209061536
44	43.0443021432305	43.8557827926657	79.9116346750432	60.6178516978024
45	44.1284833869239	44.4206343891605	80.5788335236407	60.6351110154124
46	44.788931099836	45.0307748008689	80.897180116701	60.731945110355
47	45.581926376972	45.3923357664234	81.3837489031846	60.7735401814618
48	46.7331157775255	46.8985671191554	81.7692917234082	60.8082462893661
49	47.7359396371344	47.2549392097264	81.9048470025504	60.8082462893661
50	48.767397098016	48.8511390416339	81.9310148097083	60.8464688203687
51	49.5449759326113	49.6321237061978	81.8724719149167	60.8151922682206
52	50.5952380952381	51.0990139687757	82.0421023164939	60.8777775594103
53	51.5458875771477	52.0397489539749	82.0646060861192	60.8847394330334
54	53.1592963202066	52.747369258091	82.22373419624	60.8603798388552
55	55.2463020620394	53.0157715260017	82.3847015465872	60.8846306415127
56	55.883101459111	54.2190011715664	82.3003854033841	60.8533148549651
57	57.0840554592721	55.7235663082437	82.6439210322625	60.8569014879416
58	58.2758315640481	70.0309684684685	82.3419120492877	60.8673377336751
59	59.0066284485847	71.0714285714286	82.0733608864496	60.8290889875517
60	60.2148080438757	71.893063583815	82.4869146912059	60.8464688203687
61	60.8608284925685	70.1890519187359	81.8774510316307	60.8498373115511
62	62.1938986251254	72.9071258472248	82.2878098394159	60.8013018969938
63	62.762752033537	73.0757931844888	82.1622652484231	60.8569014879416
64	64.0815185009545	72.9044548651817	82.0971333346673	60.8395156956117
65	64.6594032194739	73.2479387514723	81.9821135573603	60.8256142123462
66	65.4308878487268	73.7692763938316	82.1497318555595	60.8429920593398
67	66.6481181707811	73.50768321513	82.0183617230892	60.8221398341012
68	67.3017981201471	67.3024891774892	81.7755000355897	60.8395156956117

